Beyond Penrose tensor diagrams with the ZX calculus: Applications to quantum computing, quantum machine learning, condensed matter physics, and quantum gravity

We introduce the Spin-ZX calculus as an elevation of Penrose's diagrams and associated binor calculus to the level of a formal diagrammatic language. The power of doing so is illustrated by the variety of scientific areas we apply it to: permutational quantum computing, quantum machine learning, condensed matter physics, and quantum gravity. Respectively, we analyse permutational computing transition amplitudes, evaluate barren plateaus for SU(2) symmetric ans\"atze, study properties of AKLT states, and derive the minimum quantised volume in loop quantum gravity. Our starting point is the mixed-dimensional ZX calculus, a purely diagrammatic language that has been proven to be complete for finite-dimensional Hilbert spaces. That is, any equation that can be derived in the Hilbert space formalism, can also be derived in the mixed-dimensional ZX calculus. We embed the Spin-ZX calculus inside the mixed-dimensional ZX calculus, rendering it a quantum information flavoured diagrammatic language for the quantum theory of angular momentum, i.e. SU(2) representation theory. We diagrammatically derive the fundamental spin coupling objects - such as Clebsch-Gordan coefficients, symmetrising mappings between qubits and spin spaces, and spin Hamiltonians - under this embedding. Our results establish the Spin-ZX calculus as a powerful tool for representing and computing with SU(2) systems graphically, offering new insights into foundational relationships and paving the way for new diagrammatic algorithms for theoretical physics.

==> figures/PQC-example.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-16, 0) {$\frac{1}{\sqrt{3}}$};
		\node [style=none] (1) at (-14.925, 0) {};
		\node [style=none] (2) at (-9.925, -1.75) {};
		\node [style=none] (3) at (-9.925, 1.75) {};
		\node [style=none] (4) at (-13.675, -1.75) {};
		\node [style=none] (5) at (-13.675, 1.75) {};
		\node [style=none] (6) at (-11.425, -0.625) {};
		\node [style=none] (7) at (-12.425, 0) {};
		\node [style=none] (8) at (-13.425, 0) {};
		\node [style=wire label] (9) at (-12.05, -0.625) {$1$};
		\node [style=wire label] (10) at (-13.925, 0) {$\frac{1}{2}$};
		\node [style=none] (11) at (-10.425, -1.25) {};
		\node [style=none] (12) at (-10.425, 0) {};
		\node [style=none] (13) at (-10.4, 1.25) {};
		\node [style=none] (14) at (-9.425, 1.25) {};
		\node [style=none] (15) at (-7.425, 1.25) {};
		\node [style=none] (16) at (-9.425, 0) {};
		\node [style=none] (17) at (-7.425, 0) {};
		\node [style=none] (18) at (-9.425, -1.25) {};
		\node [style=none] (19) at (-7.425, -1.25) {};
		\node [style=none] (20) at (-1.925, 0) {};
		\node [style=none] (21) at (-6.925, -1.75) {};
		\node [style=none] (22) at (-6.925, 1.75) {};
		\node [style=none] (23) at (-3.175, -1.75) {};
		\node [style=none] (24) at (-3.175, 1.75) {};
		\node [style=none] (25) at (-5.425, -0.625) {};
		\node [style=none] (26) at (-4.425, 0) {};
		\node [style=none] (27) at (-3.425, 0) {};
		\node [style=wire label] (28) at (-4.8, -0.625) {$0$};
		\node [style=wire label] (29) at (-2.925, 0) {$\frac{1}{2}$};
		\node [style=none] (30) at (-6.425, -1.25) {};
		\node [style=none] (31) at (-6.425, 0) {};
		\node [style=none] (32) at (-6.45, 1.25) {};
		\node [style=none] (33) at (-0.425, 0) {$=$};
		\node [style=none] (34) at (1.075, 0) {$\frac{1}{\sqrt{3}}$};
		\node [style=gn] (35) at (4.475, -1.5) {};
		\node [style=rn] (36) at (2.825, -1.5) {};
		\node [style=gbox] (37) at (7.975, -0.75) {$\overrightarrow{a}$};
		\node [style=rn] (38) at (8.975, -0.75) {};
		\node [style=none] (39) at (9.85, 0) {};
		\node [style=none] (40) at (9.85, -1.5) {};
		\node [style=rn] (41) at (6.825, -0.75) {};
		\node [style=none] (42) at (5.95, 0) {};
		\node [style=none] (43) at (5.95, -1.5) {};
		\node [style=wire label] (44) at (13.75, -1.775) {$2$};
		\node [style=wire label] (45) at (9.75, 0.275) {$3$};
		\node [style={gn_phase}] (46) at (3.225, 1.5) {$\pi$};
		\node [style={rn_phase}] (47) at (3.225, 0) {$\pi$};
		\node [style=rn] (48) at (15.025, 1.5) {};
		\node [style=wire label] (49) at (13.825, 1.725) {$2$};
		\node [style={gn_phase}] (50) at (14.625, 0) {$\pi$};
		\node [style={rn_phase}] (51) at (14.625, -1.5) {$\pi$};
		\node [style=wire label] (52) at (9.775, -1.75) {$3$};
		\node [style=wire label] (53) at (4.025, 0.25) {$2$};
		\node [style=wire label] (54) at (4.025, -1.75) {$2$};
		\node [style=gn] (55) at (13.4, -1.5) {};
		\node [style=gn] (56) at (13.4, 1.5) {};
		\node [style=none] (57) at (10.825, 1.5) {};
		\node [style=none] (58) at (10.825, 0) {};
		\node [style=none] (59) at (12.825, 0) {};
		\node [style=none] (60) at (12.825, 1.5) {};
		\node [style=wire label] (61) at (5.8, -1.975) {$3$};
		\node [style=wire label] (62) at (5.775, 0.275) {$3$};
		\node [style=none] (63) at (20.475, 0) {$=$};
		\node [style=none] (64) at (22.3, 0) {$\frac{\sqrt{3}}{2}$};
		\node [style=gn] (66) at (4.475, 0) {};
		\node [style=none] (67) at (16.8, 0) {$=$};
		\node [style=none] (68) at (18.75, 0) {$\ldots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
		\draw (4.center) to (1.center);
		\draw (5.center) to (1.center);
		\draw (7.center) to (8.center);
		\draw (11.center) to (6.center);
		\draw (12.center) to (6.center);
		\draw (13.center) to (7.center);
		\draw (17.center) to (14.center);
		\draw (15.center) to (16.center);
		\draw (19.center) to (18.center);
		\draw (6.center) to (7.center);
		\draw (21.center) to (22.center);
		\draw (23.center) to (20.center);
		\draw (24.center) to (20.center);
		\draw (26.center) to (27.center);
		\draw (30.center) to (25.center);
		\draw (31.center) to (25.center);
		\draw (32.center) to (26.center);
		\draw (25.center) to (26.center);
		\draw [in=60, out=180, looseness=0.75] (39.center) to (38);
		\draw [in=120, out=0, looseness=0.75] (42.center) to (41);
		\draw (38) to (37);
		\draw (37) to (41);
		\draw [bend right=90, looseness=1.50] (46) to (47);
		\draw [bend left=90, looseness=1.50] (50) to (51);
		\draw [in=180, out=-60, looseness=0.75] (38) to (40.center);
		\draw [in=0, out=-120, looseness=0.75] (41) to (43.center);
		\draw (42.center) to (47);
		\draw (43.center) to (36);
		\draw (51) to (40.center);
		\draw (48) to (56);
		\draw (56) to (60.center);
		\draw (59.center) to (50);
		\draw (58.center) to (39.center);
		\draw (57.center) to (46);
		\draw [in=180, out=0, looseness=1.25] (57.center) to (59.center);
		\draw [in=0, out=-180] (60.center) to (58.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/axioms/scalardit.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (0) at (-1.5, 0) { $\overrightarrow{a}$ };
		\node [style=none] (1) at (0, 0) {$=$};
		\node [style=gbox] (2) at (1.5, 0) { $\overrightarrow{\sigma_i}$ };
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/dualiser-d.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=hbox] (0) at (0, 0) {$D$};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/dualiserv2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0) {};
		\node [style=none] (4) at (0, 1) {};
		\node [style=none] (5) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (4.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/m-boxv2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (7) at (0, -1) {};
		\node [style=none] (8) at (0, 1) {};
		\node [style=box] (9) at (0, 0) {$M$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8.center) to (9);
		\draw (7.center) to (9);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/s-scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={rn_phase}] (0) at (0, 0.75) {$K_{1}$};
		\node [style=gbox] (1) at (0, -0.5) {$s$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/trianlge-inv.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=utriang] (1) at (0, 0) {};
		\node [style=none] (2) at (0, -1) {};
		\node [style=none] (3) at (0.375, 0.375) {\scriptsize $\null^{\minu 1}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/trianlge.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=utriang] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/umngbox.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (0) at (0, 0) {$u_{m,n}$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/definitions/v-box.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=box] (2) at (0, 0) {$V$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
		\draw (0.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ext-abs/zxwquditgens.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (24) at (5.25, 1.25) {$\cdots$};
		\node [style={rn_phase}] (25) at (5.25, 0) {$K_j$};
		\node [style=none] (26) at (6.25, -1.25) {};
		\node [style=none] (27) at (4.25, 1.25) {};
		\node [style=none] (28) at (5.25, -1.25) {$\cdots$};
		\node [style=none] (29) at (4.25, -1.25) {};
		\node [style=none] (30) at (6.25, 1.25) {};
		\node [style=none] (31) at (4.125, 1.875) {};
		\node [style=none] (32) at (6.375, 1.875) {};
		\node [style=none] (33) at (4.125, -1.875) {};
		\node [style=none] (34) at (6.375, -1.875) {};
		\node [style=none] (35) at (5.25, 2.375) {{\scriptsize $n$}};
		\node [style=none] (36) at (5.25, -2.375) {{\scriptsize $m$}};
		\node [style=none] (37) at (6.25, 1.5) {};
		\node [style=none] (38) at (4.25, 1.5) {};
		\node [style=none] (39) at (6.25, -1.5) {};
		\node [style=none] (40) at (4.25, -1.5) {};
		\node [style=none] (42) at (12, 0) {$\displaystyle\overset{\interp{\cdot}}{\longmapsto} \quad \sum \ket{i_1, ..., i_m}\bra{j_1, ..., j_n}$};
		\node [style=wire label] (43) at (-10, -1.5) {$d_{n \plus m}$};
		\node [style=wire label] (44) at (-13.25, -1.5) {$d_{n \plus 1}$};
		\node [style=wire label] (45) at (-10.325, 1.5) {$d_n$};
		\node [style=wire label] (46) at (-13.025, 1.5) {$d_1$};
		\node [style=none] (47) at (-10.7, 1.25) {};
		\node [style=none] (48) at (-10.7, 1.75) {};
		\node [style=none] (49) at (-11.625, 1.25) {$\cdots$};
		\node [style=none] (50) at (-12.7, 1.25) {};
		\node [style=none] (51) at (-12.7, 1.75) {};
		\node [style=none] (52) at (-10.7, -1.25) {};
		\node [style=none] (53) at (-10.7, -1.75) {};
		\node [style=none] (54) at (-11.625, -1.25) {$\cdots$};
		\node [style=gbox] (55) at (-11.7, 0) {$\overrightarrow{a}$};
		\node [style=none] (56) at (-12.7, -1.25) {};
		\node [style=none] (57) at (-12.7, -1.75) {};
		\node [style=none] (58) at (12.25, -1) {\tiny $0 \leq i_1, ..., i_m,  j_1, ..., j_n \leq d-1$};
		\node [style=none] (59) at (12.75, -1.5) {\tiny $i_1+...+ i_m+j \equiv j_1+... +j_n \Mod{d}$};
		\node [style=none] (60) at (-4, 0) {$\displaystyle\overset{\interp{\cdot}}{\longmapsto} \quad
	\sum_{j=0}^{\min{\{d_i\}_i} - 1} a_j
	\ket{j, ... ,j} \bra{j, ... ,j}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=150] (25) to (27.center);
		\draw [in=-90, out=30] (25) to (30.center);
		\draw [in=90, out=-150] (25) to (29.center);
		\draw [in=90, out=-30] (25) to (26.center);
		\draw [style=braceedge] (34.center) to (33.center);
		\draw [style=braceedge] (31.center) to (32.center);
		\draw (37.center) to (30.center);
		\draw (38.center) to (27.center);
		\draw (40.center) to (29.center);
		\draw (39.center) to (26.center);
		\draw (48.center) to (47.center);
		\draw (51.center) to (50.center);
		\draw (53.center) to (52.center);
		\draw [style=none, in=90, out=-135, looseness=0.75] (55) to (56.center);
		\draw (57.center) to (56.center);
		\draw [style=none, in=90, out=-45, looseness=0.75] (55) to (52.center);
		\draw [style=none, in=-90, out=135, looseness=0.75] (55) to (50.center);
		\draw [style=none, in=-90, out=45, looseness=0.75] (55) to (47.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/intro-table.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-19.5, 6.5) {};
		\node [style=none] (1) at (-19.5, 8) {};
		\node [style=none] (4) at (-19.5, 9.5) {};
		\node [style=none] (7) at (-19.125, 9) {$j$};
		\node [style=none] (9) at (-19.75, 8.25) {};
		\node [style=none] (10) at (-19.25, 8.25) {};
		\node [style=none] (11) at (-7.5, 6.5) {};
		\node [style=none] (12) at (-7.5, 9.5) {};
		\node [style=none] (13) at (-6.25, 9) {$2j+1$};
		\node [style=none] (61) at (-19.5, -1.75) {};
		\node [style=none] (62) at (-21.75, -4) {};
		\node [style=none] (63) at (-17.25, -4) {};
		\node [style=none] (69) at (-21.75, -3.5) {};
		\node [style=none] (70) at (-21.25, -4) {};
		\node [style=none] (71) at (-17.75, -4) {};
		\node [style=none] (72) at (-17.25, -3.5) {};
		\node [style=none] (73) at (-19.5, -5) {};
		\node [style=none] (74) at (-19.95, -4.55) {};
		\node [style=none] (75) at (-19.05, -4.55) {};
		\node [style=none] (131) at (-15.25, -6.5) {$j_3$};
		\node [style=none] (132) at (-23.75, -6.5) {$j_1$};
		\node [style=none] (140) at (-19.5, -7) {$j_2$};
		\node [style=none] (141) at (-23.75, -6) {};
		\node [style=none] (142) at (-15.25, -6) {};
		\node [style=none] (143) at (-19.5, -6.5) {};
		\node [style=wire label] (144) at (-9.575, -3.5) {$x_{12} \plus 1$};
		\node [style=rn] (145) at (-11, -5.5) {};
		\node [style=gbox] (146) at (-12, -6.25) {$\overrightarrow{\sqrt{a_{2j_1}}}$};
		\node [style=none] (147) at (-13, -7) {};
		\node [style=wire label] (148) at (-10, -5.5) {$2j_1 \plus 1$};
		\node [style=wire label] (149) at (-12, -7) {$2j_1 \plus 1$};
		\node [style=gbox] (151) at (-7.5, -6.5) {$\overrightarrow{\sqrt{a_{2j_2}}}$};
		\node [style=none] (152) at (-7.5, -7.5) {};
		\node [style=wire label] (153) at (-6.5, -5.5) {$2j_2 \plus 1$};
		\node [style=wire label] (154) at (-6.75, -7.25) {$2j_2 \plus 1$};
		\node [style=wire label] (156) at (-9, -1.25) {$x_{13} \plus 1$};
		\node [style={rn_phase}] (157) at (-8.375, -3.375) {{\scriptsize $\!K_{1}\!$}};
		\node [style=gn] (159) at (-11, -4.225) {};
		\node [style=gn] (160) at (-8.125, -4.5) {};
		\node [style=gbox] (161) at (-9.5, -4.375) {$\overrightarrow{a^{*}}$};
		\node [style=wire label] (162) at (-5.375, -3.75) {$x_{23} \plus 1$};
		\node [style=rn] (163) at (-4, -5.5) {};
		\node [style=gbox] (164) at (-3, -6.25) {$\overrightarrow{\sqrt{a_{2j_3}}}$};
		\node [style=none] (165) at (-2, -7) {};
		\node [style=rn] (168) at (-7.5, -5.5) {};
		\node [style={rn_phase}] (175) at (-6.625, -3.375) {{\scriptsize $\!K_{1}\!$}};
		\node [style={rn_phase}] (176) at (-7.5, -1.625) {{\scriptsize $\!K_{1}\!$}};
		\node [style=gbox] (177) at (-4, -4.225) {$\overrightarrow{a^{*}}$};
		\node [style=gbox] (178) at (-6.875, -4.5) {$\overrightarrow{a^{*}}$};
		\node [style=gn] (179) at (-5.5, -4.375) {};
		\node [style=wire label] (181) at (-3, -5.5) {$2j_3 \plus 1$};
		\node [style=wire label] (183) at (-1.25, -7) {$2j_3 \plus 1$};
		\node [style=none] (184) at (16, 10.75) {};
		\node [style=none] (185) at (16, 6) {};
		\node [style=none] (186) at (15.5, 8) {};
		\node [style=none] (187) at (18.5, 8) {};
		\node [style=none] (188) at (18, 10.75) {};
		\node [style=none] (189) at (18, 6) {};
		\node [style=none] (190) at (17, 8.5) {$\dots$};
		\node [style=none] (191) at (17, 9.125) {\scriptsize $2j$};
		\node [style=none] (216) at (16, 4.5) {};
		\node [style=none] (217) at (18, 4.5) {};
		\node [style=none] (218) at (14.75, 4.5) {};
		\node [style=none] (219) at (19.25, 4.5) {};
		\node [style=gbox] (220) at (5.5, 8) {$\overrightarrow{a_{2j}}$};
		\node [style=none] (221) at (6.25, 10.25) {};
		\node [style=wire label] (222) at (6.5, 10) {$2$};
		\node [style=none] (223) at (5.5, 9.5) {$...$};
		\node [style=rn] (224) at (5.5, 8.875) {};
		\node [style=none] (225) at (6.25, 9.5) {};
		\node [style=gn] (226) at (6.25, 9.625) {};
		\node [style=none] (227) at (4.75, 10.25) {};
		\node [style=wire label] (228) at (4.5, 10) {$2$};
		\node [style=none] (229) at (4.75, 9.5) {};
		\node [style=gn] (230) at (4.75, 9.625) {};
		\node [style=wire label] (231) at (6.375, 8.8) {$2j \plus 1$};
		\node [style=none] (233) at (5.5, 10) {\scriptsize $2j$};
		\node [style=none] (234) at (6.25, 5.75) {};
		\node [style=wire label] (235) at (6.5, 6) {$2$};
		\node [style=none] (236) at (5.5, 6.5) {$...$};
		\node [style=rn] (237) at (5.5, 7.125) {};
		\node [style=none] (238) at (6.25, 6.5) {};
		\node [style=gn] (239) at (6.25, 6.375) {};
		\node [style=none] (240) at (4.75, 5.75) {};
		\node [style=wire label] (241) at (4.5, 6) {$2$};
		\node [style=none] (242) at (4.75, 6.5) {};
		\node [style=gn] (243) at (4.75, 6.375) {};
		\node [style=wire label] (244) at (6.375, 7.125) {$2j \plus 1$};
		\node [style=none] (246) at (5.5, 6) {\scriptsize $2j$};
		\node [style=none] (252) at (-19.5, 12) {\large $\textnormal{Yutsis Diagrams}$};
		\node [style=none] (259) at (12.25, -7.25) {};
		\node [style=none] (260) at (21.75, -7.25) {};
		\node [style=none] (261) at (13.75, -7.25) {};
		\node [style=none] (262) at (16.25, -7.25) {};
		\node [style=none] (265) at (17.75, -7.25) {};
		\node [style=none] (266) at (20.25, -7.25) {};
		\node [style=none] (267) at (12, -5.5) {};
		\node [style=none] (268) at (14.25, -5.5) {};
		\node [style=none] (269) at (15.75, -5.5) {};
		\node [style=none] (270) at (18.25, -5.5) {};
		\node [style=none] (271) at (19.75, -5.5) {};
		\node [style=none] (272) at (22, -5.5) {};
		\node [style=none] (273) at (13.25, -5) {$\dots$};
		\node [style=none] (274) at (17, -5) {$\dots$};
		\node [style=none] (275) at (20.75, -5) {$\dots$};
		\node [style=none] (276) at (13.45, -4.25) {$2j_1$};
		\node [style=none] (277) at (17, -4.25) {$2j_2$};
		\node [style=none] (278) at (20.6, -4.25) {$2j_3$};
		\node [style=none] (279) at (17, 12) {\large $\textnormal{Penrose Diagrams}$};
		\node [style=none] (292) at (2.05, -4) {$...$};
		\node [style=gbox] (304) at (2, -5.375) {$\overrightarrow{a_{2j_1}}$};
		\node [style=rn] (308) at (2, -4.625) {};
		\node [style=gn] (309) at (2.75, -4.125) {};
		\node [style=gn] (314) at (1.25, -4.125) {};
		\node [style=wire label] (315) at (2.925, -4.675) {$2j_1 \plus 1$};
		\node [style=none] (333) at (8.95, -4) {$...$};
		\node [style=rn] (336) at (9, -4.625) {};
		\node [style=gn] (337) at (8.25, -4.125) {};
		\node [style=gn] (339) at (9.75, -4.125) {};
		\node [style=wire label] (340) at (9.925, -4.675) {$2j_3 \plus 1$};
		\node [style=none] (342) at (5.5, -4) {$...$};
		\node [style=rn] (345) at (5.5, -4.625) {};
		\node [style=gn] (346) at (6.25, -4.125) {};
		\node [style=gn] (348) at (4.75, -4.125) {};
		\node [style=wire label] (349) at (6.425, -4.675) {$2j_2 \plus 1$};
		\node [style=none] (351) at (2, -6.75) {$...$};
		\node [style=wire label] (353) at (3, -7) {$2$};
		\node [style=rn] (354) at (2, -6.125) {};
		\node [style=gn] (355) at (2.75, -6.625) {};
		\node [style=wire label] (356) at (1, -7) {$2$};
		\node [style=gn] (357) at (1.25, -6.625) {};
		\node [style=none] (360) at (9, -6.75) {$...$};
		\node [style=gbox] (361) at (9, -5.375) {$\overrightarrow{a_{2j_3}}$};
		\node [style=wire label] (362) at (8, -7) {$2$};
		\node [style=rn] (363) at (9, -6.125) {};
		\node [style=gn] (364) at (8.25, -6.625) {};
		\node [style=wire label] (365) at (10, -7) {$2$};
		\node [style=gn] (366) at (9.75, -6.625) {};
		\node [style=none] (369) at (5.5, -6.75) {$...$};
		\node [style=gbox] (370) at (5.5, -5.375) {$\overrightarrow{a_{2j_2}}$};
		\node [style=wire label] (371) at (6.5, -7) {$2$};
		\node [style=rn] (372) at (5.5, -6.125) {};
		\node [style=gn] (373) at (6.25, -6.625) {};
		\node [style=wire label] (374) at (4.5, -7) {$2$};
		\node [style=gn] (375) at (4.75, -6.625) {};
		\node [style=none] (378) at (2.75, -7.5) {};
		\node [style=none] (379) at (1.25, -7.5) {};
		\node [style=none] (380) at (8.25, -7.5) {};
		\node [style=none] (381) at (9.75, -7.5) {};
		\node [style=none] (382) at (6.25, -7.5) {};
		\node [style=none] (383) at (4.75, -7.5) {};
		\node [style=none] (384) at (2.75, -3.375) {};
		\node [style=none] (385) at (1.25, -3.375) {};
		\node [style=none] (386) at (8.25, -3.375) {};
		\node [style=none] (387) at (9.75, -3.375) {};
		\node [style=none] (388) at (6.25, -3.375) {};
		\node [style=none] (389) at (4.75, -3.375) {};
		\node [style=wire label] (390) at (3, -3.75) {$2$};
		\node [style=wire label] (391) at (1, -3.75) {$2$};
		\node [style=wire label] (392) at (8, -3.75) {$2$};
		\node [style=wire label] (393) at (10, -3.75) {$2$};
		\node [style=wire label] (394) at (6.5, -3.75) {$2$};
		\node [style=wire label] (395) at (4.5, -3.75) {$2$};
		\node [style={gn_phase}] (396) at (3, -1.25) {$\pi$};
		\node [style={rn_phase}] (397) at (8, -1.25) {$\pi$};
		\node [style={gn_phase}] (398) at (3, -2.75) {$\pi$};
		\node [style={rn_phase}] (399) at (4.625, -2.75) {$\pi$};
		\node [style={gn_phase}] (400) at (6.375, -2.75) {$\pi$};
		\node [style={rn_phase}] (401) at (8, -2.75) {$\pi$};
		\node [style=none] (415) at (-19.5, 1) {};
		\node [style=none] (416) at (-20.75, 2.25) {};
		\node [style=none] (417) at (-18.25, 2.25) {};
		\node [style=none] (418) at (-21.25, 2.25) {};
		\node [style=none] (419) at (-20.75, 2.75) {};
		\node [style=none] (420) at (-18.25, 2.75) {};
		\node [style=none] (421) at (-17.75, 2.25) {};
		\node [style=none] (425) at (-16.75, 4.25) {$j$};
		\node [style=none] (426) at (-22.25, 4.25) {$j$};
		\node [style=none] (428) at (-22.25, 3.75) {};
		\node [style=none] (429) at (-16.75, 3.75) {};
		\node [style=none] (430) at (-19.5, 4.25) {};
		\node [style=none] (431) at (-9.125, 4.5) {};
		\node [style=none] (432) at (-9.125, 2.75) {};
		\node [style=wire label] (433) at (-8.5, 4.25) {$2j \plus 1$};
		\node [style=none] (434) at (-5.875, 4.5) {};
		\node [style=none] (435) at (-5.875, 2.75) {};
		\node [style=wire label] (436) at (-5.25, 4.25) {$2j \plus 1$};
		\node [style=gbox] (437) at (-9.125, 3) {$\overrightarrow{1^{-}}$};
		\node [style={rn_phase}] (438) at (-7.5, 1.3) {{\scriptsize $\!K_{\texttt{-}1}\!$}};
		\node [style=none] (439) at (15.5, 3.25) {$\dots$};
		\node [style=none] (440) at (15.425, 3.875) {\scriptsize $2j$};
		\node [style=none] (441) at (18.5, 3.25) {$\dots$};
		\node [style=none] (442) at (18.575, 3.875) {\scriptsize $2j$};
		\node [style=none] (447) at (4.5, 4.5) {};
		\node [style=none] (448) at (6.5, 4.5) {};
		\node [style=none] (449) at (3.25, 4.5) {};
		\node [style=none] (450) at (7.75, 4.5) {};
		\node [style=none] (451) at (4, 3.25) {$\dots$};
		\node [style=none] (452) at (3.925, 3.875) {\scriptsize $2j$};
		\node [style=none] (453) at (7, 3.25) {$\dots$};
		\node [style=none] (454) at (7.075, 3.875) {\scriptsize $2j$};
		\node [style={gn_phase}] (455) at (4.875, 2.5) {$\pi$};
		\node [style={rn_phase}] (456) at (6.125, 2.5) {$\pi$};
		\node [style={gn_phase}] (457) at (3.575, 2.5) {$\pi$};
		\node [style={rn_phase}] (458) at (7.425, 2.5) {$\pi$};
		\node [style=none] (459) at (-24.75, -8) {};
		\node [style=none] (460) at (-14.25, -8) {};
		\node [style=none] (461) at (-14.25, 10.75) {};
		\node [style=none] (462) at (-24.75, 10.75) {};
		\node [style=none] (463) at (-23.75, 11.25) {};
		\node [style=none] (464) at (-15.25, 11.25) {};
		\node [style=none] (465) at (-23.75, -8.5) {};
		\node [style=none] (466) at (-15.25, -8.5) {};
		\node [style=none] (467) at (-13.75, -8) {};
		\node [style=none] (470) at (-13.75, 10.75) {};
		\node [style=none] (471) at (-12.75, 11.25) {};
		\node [style=none] (473) at (-12.75, -8.5) {};
		\node [style=none] (476) at (10.75, -8) {};
		\node [style=none] (477) at (10.75, 10.75) {};
		\node [style=none] (480) at (9.75, 11.25) {};
		\node [style=none] (482) at (9.75, -8.5) {};
		\node [style=none] (483) at (11.25, -8) {};
		\node [style=none] (484) at (22.75, -8) {};
		\node [style=none] (485) at (22.75, 10.75) {};
		\node [style=none] (486) at (11.25, 10.75) {};
		\node [style=none] (487) at (12.25, 11.25) {};
		\node [style=none] (488) at (21.75, 11.25) {};
		\node [style=none] (489) at (12.25, -8.5) {};
		\node [style=none] (490) at (21.75, -8.5) {};
		\node [style=none] (491) at (-0.5, 12) {\large $\textnormal{Correspondence in the ZX calculus}$};
		\node [style=none] (492) at (-0.125, 8) {$\leftrightarrow$};
		\node [style=none] (493) at (-0.125, 3) {$\leftrightarrow$};
		\node [style=none] (494) at (-0.125, -5.25) {$\leftrightarrow$};
		\node [style=none] (495) at (11, 8) {\rotatebox{180}{$\mapsto$}};
		\node [style=none] (496) at (11, 3) {\rotatebox{180}{$\mapsto$}};
		\node [style=none] (497) at (11, -5.25) {\rotatebox{180}{$\mapsto$}};
		\node [style=none] (498) at (-14, 8) {$\mapsto$};
		\node [style=none] (499) at (-14, 3) {$\mapsto$};
		\node [style=none] (500) at (-14, -5.25) {$\mapsto$};
		\node [style=none] (501) at (-25.375, 8) {$\rotatebox{90}{\textnormal{Identity}}$};
		\node [style=none] (502) at (-25.375, 3) {$\rotatebox{90}{\textnormal{Cup}}$};
		\node [style=none] (503) at (-25.375, -5.25) {$\rotatebox{90}{\textnormal{3j State}}$};
		\node [style=none] (504) at (-24.75, 5.25) {};
		\node [style=none] (505) at (22.75, 5.25) {};
		\node [style=none] (506) at (-24.75, 0.25) {};
		\node [style=none] (507) at (22.75, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (4.center);
		\draw (1.center) to (9.center);
		\draw (1.center) to (10.center);
		\draw (12.center) to (11.center);
		\draw (62.center) to (69.center);
		\draw (62.center) to (70.center);
		\draw (63.center) to (72.center);
		\draw (63.center) to (71.center);
		\draw (73.center) to (74.center);
		\draw (73.center) to (75.center);
		\draw (141.center) to (61.center);
		\draw (142.center) to (61.center);
		\draw (143.center) to (61.center);
		\draw (145) to (146);
		\draw (147.center) to (146);
		\draw (152.center) to (151);
		\draw (159) to (145);
		\draw (157) to (160);
		\draw (163) to (164);
		\draw (165.center) to (164);
		\draw [bend right] (177) to (176);
		\draw (177) to (163);
		\draw (175) to (178);
		\draw (178) to (168);
		\draw (168) to (151);
		\draw (145) to (161);
		\draw (157) to (161);
		\draw [bend left] (159) to (176);
		\draw (160) to (168);
		\draw (163) to (179);
		\draw (175) to (179);
		\draw (184.center) to (185.center);
		\draw [style=symmetriser] (186.center) to (187.center);
		\draw (188.center) to (189.center);
		\draw [bend right=90, looseness=4.25] (216.center) to (217.center);
		\draw [bend right=90, looseness=2.75] (218.center) to (219.center);
		\draw [in=30, out=-90, looseness=0.75] (225.center) to (224);
		\draw (227.center) to (229.center);
		\draw (220) to (224);
		\draw [in=-90, out=150, looseness=0.75] (224) to (229.center);
		\draw (221.center) to (225.center);
		\draw [in=330, out=90, looseness=0.75] (238.center) to (237);
		\draw (240.center) to (242.center);
		\draw [in=90, out=-150, looseness=0.75] (237) to (242.center);
		\draw (234.center) to (238.center);
		\draw (237) to (220);
		\draw [bend left=90, looseness=2.25] (259.center) to (260.center);
		\draw [bend left=90, looseness=5.75] (261.center) to (262.center);
		\draw [bend left=90, looseness=5.75] (265.center) to (266.center);
		\draw [style=symmetriser] (267.center) to (268.center);
		\draw [style=symmetriser] (269.center) to (270.center);
		\draw [style=symmetriser] (271.center) to (272.center);
		\draw (309) to (308);
		\draw (304) to (308);
		\draw (308) to (314);
		\draw (337) to (336);
		\draw (336) to (339);
		\draw (346) to (345);
		\draw (345) to (348);
		\draw (355) to (354);
		\draw (354) to (357);
		\draw (364) to (363);
		\draw (361) to (363);
		\draw (363) to (366);
		\draw (373) to (372);
		\draw (370) to (372);
		\draw (372) to (375);
		\draw (361) to (336);
		\draw (370) to (345);
		\draw (304) to (354);
		\draw (366) to (381.center);
		\draw (364) to (380.center);
		\draw (373) to (382.center);
		\draw (375) to (383.center);
		\draw (355) to (378.center);
		\draw (357) to (379.center);
		\draw (314)
			 to (385.center)
			 to [bend left=90] (387.center)
			 to (339);
		\draw (309)
			 to (384.center)
			 to [bend left=90, looseness=1.50] (389.center)
			 to (348);
		\draw (337)
			 to (386.center)
			 to [bend right=90, looseness=1.50] (388.center)
			 to (346);
		\draw (416.center) to (418.center);
		\draw (416.center) to (419.center);
		\draw (417.center) to (421.center);
		\draw (417.center) to (420.center);
		\draw (428.center) to (415.center);
		\draw (429.center) to (415.center);
		\draw [style=dotsedge] (430.center) to (415.center);
		\draw (431.center)
			 to (432.center)
			 to [bend right=90, looseness=1.50] (435.center)
			 to (434.center);
		\draw [bend right=90, looseness=4.25] (447.center) to (448.center);
		\draw [bend right=90, looseness=2.75] (449.center) to (450.center);
		\draw [in=90, out=-180, looseness=1.25] (463.center) to (462.center);
		\draw (462.center) to (459.center);
		\draw [in=-180, out=-90, looseness=1.25] (459.center) to (465.center);
		\draw (465.center) to (466.center);
		\draw [in=-90, out=0, looseness=1.25] (466.center) to (460.center);
		\draw [in=0, out=90, looseness=1.25] (461.center) to (464.center);
		\draw (464.center) to (463.center);
		\draw [in=90, out=-180, looseness=1.25] (471.center) to (470.center);
		\draw [in=-180, out=-90, looseness=1.25] (467.center) to (473.center);
		\draw [in=-90, out=0, looseness=1.25] (482.center) to (476.center);
		\draw [in=0, out=90, looseness=1.25] (477.center) to (480.center);
		\draw [in=90, out=-180, looseness=1.25] (487.center) to (486.center);
		\draw [in=-180, out=-90, looseness=1.25] (483.center) to (489.center);
		\draw (489.center) to (490.center);
		\draw [in=-90, out=0, looseness=1.25] (490.center) to (484.center);
		\draw (484.center) to (485.center);
		\draw [in=0, out=90, looseness=1.25] (485.center) to (488.center);
		\draw (488.center) to (487.center);
		\draw (473.center) to (482.center);
		\draw (480.center) to (471.center);
		\draw (504.center) to (505.center);
		\draw (507.center) to (506.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/intro.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-14.5, 0.25) {};
		\node [style=none] (1) at (-14.5, 1.25) {};
		\node [style=none] (2) at (-14.5, 2.5) {};
		\node [style=wire label] (3) at (-14.125, 2.25) {$j$};
		\node [style=none] (4) at (-14.7, 1.45) {};
		\node [style=none] (5) at (-14.3, 1.45) {};
		\node [style=none] (6) at (-12.375, 0) {};
		\node [style=none] (7) at (-13.125, -0.75) {};
		\node [style=none] (8) at (-11.625, -0.75) {};
		\node [style=none] (9) at (-10.875, -1.5) {};
		\node [style=none] (10) at (-13.875, -1.5) {};
		\node [style=none] (11) at (-12.375, -1.75) {};
		\node [style=wire label] (12) at (-10.875, -2) {$j_3$};
		\node [style=wire label] (13) at (-13.875, -2) {$j_1$};
		\node [style=none] (14) at (-13.125, -0.5) {};
		\node [style=none] (15) at (-12.875, -0.75) {};
		\node [style=none] (16) at (-11.875, -0.75) {};
		\node [style=none] (17) at (-11.625, -0.5) {};
		\node [style=none] (18) at (-12.375, -1.125) {};
		\node [style=none] (19) at (-12.575, -0.925) {};
		\node [style=none] (20) at (-12.175, -0.925) {};
		\node [style=wire label] (21) at (-12.375, -2.25) {$j_2$};
		\node [style=none] (22) at (-9.625, 0.5) {};
		\node [style=none] (23) at (-10.375, 1.25) {};
		\node [style=none] (24) at (-8.875, 1.25) {};
		\node [style=none] (25) at (-8.125, 2) {};
		\node [style=none] (26) at (-11.125, 2) {};
		\node [style=none] (27) at (-9.625, 2.25) {};
		\node [style=wire label] (28) at (-8.125, 2.5) {$j$};
		\node [style=wire label] (29) at (-11.125, 2.5) {$j$};
		\node [style=none] (30) at (-9.625, 0.5) {};
		\node [style=none] (31) at (-10.625, 1.25) {};
		\node [style=none] (32) at (-10.375, 1.5) {};
		\node [style=none] (33) at (-8.875, 1.5) {};
		\node [style=none] (34) at (-8.625, 1.25) {};
		\node [style=none] (35) at (-15.5, 2.5) {};
		\node [style=none] (36) at (-14.5, -3.5) {};
		\node [style=none] (38) at (-5.5, 2.5) {};
		\node [style=none] (39) at (-14.5, 3.5) {};
		\node [style=none] (40) at (-6.5, 3.5) {};
		\node [style=none] (41) at (-5.5, -2.5) {};
		\node [style=none] (42) at (-6.5, -3.5) {};
		\node [style=none] (43) at (-15.5, -2.5) {};
		\node [style=none] (79) at (-4.5, -4.25) {};
		\node [style=none] (80) at (-3.5, -10.25) {};
		\node [style=none] (81) at (4.5, -4.25) {};
		\node [style=none] (82) at (-3.5, -3.25) {};
		\node [style=none] (83) at (3.5, -3.25) {};
		\node [style=none] (84) at (4.5, -9.25) {};
		\node [style=none] (85) at (3.5, -10.25) {};
		\node [style=none] (86) at (-4.5, -9.25) {};
		\node [style=wire label] (87) at (0, -7) {$d_{n \plus m}$};
		\node [style=wire label] (88) at (-3.25, -7) {$d_{n \plus 1}$};
		\node [style=wire label] (89) at (-0.325, -4) {$d_n$};
		\node [style=wire label] (90) at (-3.025, -4) {$d_1$};
		\node [style=none] (91) at (-0.7, -4.25) {};
		\node [style=none] (92) at (-0.7, -3.75) {};
		\node [style=none] (93) at (-1.625, -4.25) {$\cdots$};
		\node [style=none] (94) at (-2.7, -4.25) {};
		\node [style=none] (95) at (-2.7, -3.75) {};
		\node [style=none] (96) at (-0.7, -6.75) {};
		\node [style=none] (97) at (-0.7, -7.25) {};
		\node [style=none] (98) at (-1.625, -6.75) {$\cdots$};
		\node [style=gbox] (99) at (-1.7, -5.5) {$\overrightarrow{a}$};
		\node [style=none] (100) at (-2.7, -6.75) {};
		\node [style=none] (101) at (-2.7, -7.25) {};
		\node [style=none] (102) at (2.625, -7) {$\cdots$};
		\node [style={rn_phase}] (103) at (2.625, -8.25) {$K_j$};
		\node [style=none] (104) at (3.625, -9.5) {};
		\node [style=none] (105) at (1.625, -7) {};
		\node [style=none] (106) at (2.625, -9.5) {$\cdots$};
		\node [style=none] (107) at (1.625, -9.5) {};
		\node [style=none] (108) at (3.625, -7) {};
		\node [style=none] (115) at (3.625, -6.75) {};
		\node [style=none] (116) at (1.625, -6.75) {};
		\node [style=none] (117) at (3.625, -9.75) {};
		\node [style=none] (118) at (1.625, -9.75) {};
		\node [style=none] (154) at (5.5, 2.5) {};
		\node [style=none] (155) at (6.5, -3.5) {};
		\node [style=none] (156) at (12.5, 2.5) {};
		\node [style=none] (157) at (6.5, 3.5) {};
		\node [style=none] (158) at (11.5, 3.5) {};
		\node [style=none] (159) at (12.5, -2.5) {};
		\node [style=none] (160) at (11.5, -3.5) {};
		\node [style=none] (161) at (5.5, -2.5) {};
		\node [style=none] (162) at (7.75, 2) {$J_1$};
		\node [style=none] (163) at (7.25, -0.25) {$J_2$};
		\node [style=none] (164) at (11, 0.5) {$J_3$};
		\node [style=none] (165) at (9, 4.75) {};
		\node [style=none] (166) at (5.75, 6.75) {};
		\node [style=none] (167) at (-5.5, -8) {};
		\node [style=none] (168) at (-8.75, -4.5) {};
		\node [style=none] (169) at (5.5, -8) {};
		\node [style=none] (170) at (8.75, -4.5) {};
		\node [font={\scriptsize}, rotate=-40] (171) at (8.25, 6.25) {exponentiate};
		\node [font={\scriptsize}, rotate=-45] (172) at (-8.25, -7) {translate};
		\node [font={\scriptsize}, rotate=45] (173) at (8.25, -7) {Hamiltonian};
		\node [style=none] (174) at (0, -11) {ZX calculus};
		\node [style=none] (175) at (9, 4) {Lie algebra $\mathfrak{su}(2)$};
		\node [style=none] (176) at (-10.5, 4) {Yutsis or Penrose diagram};
		\node [style=none] (177) at (10, -1.75) {$\ket{j;m}$};
		\node [style=none] (178) at (0, 7) {$SU(2)$ representation theory};
		\node [style=none] (179) at (-8.75, 4.75) {};
		\node [style=none] (180) at (-5.75, 6.75) {};
		\node [style=wire label] (181) at (-6.5, -0.375) {$\frac{1}{2}$};
		\node [style=none] (182) at (-6.75, 0) {};
		\node [style=wire label] (183) at (-8.5, -0.375) {$\frac{1}{2}$};
		\node [style=none] (184) at (-8.25, 0) {};
		\node [style=wire label] (185) at (-7.5, -0.75) {$\cdots$};
		\node [style=none] (186) at (-6.5, -1.5) {};
		\node [style=none] (187) at (-8.5, -1.5) {};
		\node [style=wire label] (188) at (-6.5, -2.375) {$\frac{1}{2}$};
		\node [style=none] (189) at (-6.75, -2.75) {};
		\node [style=wire label] (190) at (-8.5, -2.375) {$\frac{1}{2}$};
		\node [style=none] (191) at (-8.25, -2.75) {};
		\node [style=wire label] (192) at (-7.5, -2.25) {$\cdots$};
		\node [style=wire label] (193) at (-7.5, -0.25) {$n$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (1.center) to (2.center);
		\draw (1.center) to (4.center);
		\draw (1.center) to (5.center);
		\draw (6.center) to (7.center);
		\draw (6.center) to (8.center);
		\draw (8.center) to (9.center);
		\draw (7.center) to (10.center);
		\draw (6.center) to (11.center);
		\draw (7.center) to (14.center);
		\draw (7.center) to (15.center);
		\draw (8.center) to (17.center);
		\draw (8.center) to (16.center);
		\draw (18.center) to (19.center);
		\draw (18.center) to (20.center);
		\draw (22.center) to (23.center);
		\draw (22.center) to (24.center);
		\draw (24.center) to (25.center);
		\draw (23.center) to (26.center);
		\draw [style=dotsedge] (22.center) to (27.center);
		\draw (23.center) to (31.center);
		\draw (23.center) to (32.center);
		\draw (24.center) to (34.center);
		\draw (24.center) to (33.center);
		\draw (40.center) to (39.center);
		\draw (42.center) to (36.center);
		\draw (43.center) to (35.center);
		\draw [bend left=45] (35.center) to (39.center);
		\draw [bend left=45] (40.center) to (38.center);
		\draw (38.center) to (41.center);
		\draw [bend left=45] (41.center) to (42.center);
		\draw [bend left=45] (36.center) to (43.center);
		\draw (83.center) to (82.center);
		\draw (85.center) to (80.center);
		\draw (86.center) to (79.center);
		\draw [bend left=45] (79.center) to (82.center);
		\draw [bend left=45] (83.center) to (81.center);
		\draw (81.center) to (84.center);
		\draw [bend left=45] (84.center) to (85.center);
		\draw [bend left=45] (80.center) to (86.center);
		\draw (92.center) to (91.center);
		\draw (95.center) to (94.center);
		\draw (97.center) to (96.center);
		\draw [style=none, in=90, out=-135, looseness=0.75] (99) to (100.center);
		\draw (101.center) to (100.center);
		\draw [style=none, in=90, out=-45, looseness=0.75] (99) to (96.center);
		\draw [style=none, in=-90, out=135, looseness=0.75] (99) to (94.center);
		\draw [style=none, in=-90, out=45, looseness=0.75] (99) to (91.center);
		\draw [in=-90, out=150] (103) to (105.center);
		\draw [in=-90, out=30] (103) to (108.center);
		\draw [in=90, out=-150] (103) to (107.center);
		\draw [in=90, out=-30] (103) to (104.center);
		\draw (115.center) to (108.center);
		\draw (116.center) to (105.center);
		\draw (118.center) to (107.center);
		\draw (117.center) to (104.center);
		\draw (158.center) to (157.center);
		\draw (160.center) to (155.center);
		\draw (161.center) to (154.center);
		\draw [bend left=45] (154.center) to (157.center);
		\draw [bend left=45] (158.center) to (156.center);
		\draw (156.center) to (159.center);
		\draw [bend left=45] (159.center) to (160.center);
		\draw [bend left=45] (155.center) to (161.center);
		\draw [->, bend right=15] (165.center) to (166.center);
		\draw [->, bend right] (168.center) to (167.center);
		\draw [->, bend left] (170.center) to (169.center);
		\draw [<->, bend left=15] (179.center) to (180.center);
		\draw [style=symmetriser] (187.center) to (186.center);
		\draw (191.center) to (184.center);
		\draw (182.center) to (189.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qufit-axioms/a-box.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gbox] (8) at (0, 0) {$a$};
		\node [style=none] (9) at (0, 0.875) {};
		\node [style=none] (10) at (0, -0.875) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (8) to (10.center);
		\draw (8) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/qufit-generators/RGg-Hadad.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={hbox}] (0) at (0.0, -0.0) {$H^\dagger$};
		\node [style=none] (1) at (0.0, -1.0) {};
		\node [style=none] (2) at (0.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qufit-generators/cap1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.0, -0.0) {};
		\node [style=none] (1) at (2.0, -0.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=1.50] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/qufit-generators/cup1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.0, 1.0) {};
		\node [style=none] (1) at (2.0, 1.0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=90, looseness=1.50] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/yutsis/simple-strand.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 0) {};
		\node [style=none] (2) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (0.center) to (1.center);
		\draw [style=Edge] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/yutsis/spin-1-strand.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 0) {};
		\node [style=none] (2) at (0, 1) {};
		\node [style=none] (3) at (-0.5, 0) {1};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (0.center) to (1.center);
		\draw [style=Edge] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/yutsis/spin-2-strand.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {};
		\node [style=none] (1) at (0, 0) {};
		\node [style=none] (2) at (0, 1) {};
		\node [style=none] (3) at (-0.5, 0) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=arrow] (0.center) to (1.center);
		\draw [style=Edge] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

